XMM-Newton Observations of Three Interacting Luminous Infrared Galaxies

We investigate the X-ray properties of three interacting luminous infrared galaxy systems. In one of these systems, IRAS 18329+5950, we resolve two separate sources. A second, IRAS 20550+1656, and third, IRAS 19354+4559, have only a single X-ray source detected. We compare the observed emission to PSF profiles and determine that three are extended in emission. One is compact, which is suggestive of an AGN, although all of our profiles have large uncertainties. We then model the spectra to determine soft (0.5--2 keV) and hard (2--10 keV) luminosities for the resolved sources and then compare these to relationships found in the literature between infrared and X-ray luminosities for starburst galaxies. We obtain luminosities of $\log(L_{\textrm{soft}}/\textrm{L}_{\odot}) = 7.32,\:7.06,\:7.68$ and $\log(L_{\textrm{hard}}/\textrm{L}_{\odot}) = 7.33,\: 7.07,\: 7.88$ for IRAS 18329+5950, IRAS 19354+4559, and IRAS 20550+1656, respectively. These are intermediate to two separate predictions in the literature for star-formation-dominated sources. Our highest quality spectrum of IRAS 20550+1656 suggests super-solar abundance of alpha elements at $2\sigma$ significance, with $\log(\frac{\alpha}{\alpha_{\odot}}) = [\alpha] = 0.4\pm0.2$. This is suggestive of recent enrichment with Type II supernovae, consistent with a starburst environment. The X-ray properties of the target galaxies are most likely due to starbursts, but we cannot conclusively rule out AGN.

==> Referee_Report_3.txt <==
Referee Report
Reviewer's Comments:
I have reviewed this third version of the manuscript and find the majority of
my comments/concerns have been addressed; however, there is one issue that
still needs to be resolved before acceptance.

ABSTRACT AND SECTION 3.2

The authors are still claiming a suggestive detection of a super-solar
abundance based on an F-test comparison between an absorbed power-law + thermal
model that is solar vs supersolar. The authors seem to be overinterpretting
their data here, since the solar abundance model gave a good fit already
(Chi^2/nu = 1) with fewer degrees of freedom and the F-test should not be used
here, since the argument hinges on the presence of an emission line (see, e.g.,
http://heasarc.nasa.gov/xanadu/xspec/manual/XSftest.html). If the authors wish
to pursue this further, they should use the likelihood ratio test
(http://heasarc.nasa.gov/xanadu/xspec/manual/XSlrt.html). Furthermore, the
authors should quote the confidence value of such a comparison. I don't think that
this claim should make it to the abstract as it stands.

***
This has been removed from the abstract, as has the use of the F-test.  The best-fit 
values for both the solar and non-solar fits are provided in the text.
***

ADDITIONAL SMALL COMMENT

The text in the intro regarding the overdensities around quasars is now
clearer. I am curious if when the authors say "large scales" and refer to 1
Mpc, if this is what they mean. 1 Mpc is roughly the distance between the MW
and M31, which I don't think of as being large scale.

***
Removed the qualifier of "large" scales, opting instead for "on scales of ~1 Mpc" 
to avoid any accidental misconceptions.
***

